MultiPath++: Efficient Information Fusion and Trajectory Aggregation for Behavior Prediction

Predicting the future behavior of road users is one of the most challenging and important problems in autonomous driving. Applying deep learning to this problem requires fusing heterogeneous world state in the form of rich perception signals and map information, and inferring highly multi-modal distributions over possible futures. In this paper, we present MultiPath++, a future prediction model that achieves state-of-the-art performance on popular benchmarks. MultiPath++ improves the MultiPath architecture by revisiting many design choices. The first key design difference is a departure from dense image-based encoding of the input world state in favor of a sparse encoding of heterogeneous scene elements: MultiPath++ consumes compact and efficient polylines to describe road features, and raw agent state information directly (e.g., position, velocity, acceleration). We propose a context-aware fusion of these elements and develop a reusable multi-context gating fusion component. Second, we reconsider the choice of pre-defined, static anchors, and develop a way to learn latent anchor embeddings end-to-end in the model. Lastly, we explore ensembling and output aggregation techniques -- common in other ML domains -- and find effective variants for our probabilistic multimodal output representation. We perform an extensive ablation on these design choices, and show that our proposed model achieves state-of-the-art performance on the Argoverse Motion Forecasting Competition and the Waymo Open Dataset Motion Prediction Challenge.

==> ablation.txt <==
Base Model:
MCG(5) [ALL} + >6Anc + 3Ens + Dynamic Anchors + NoPoly + NoCtrl

SYNC CL:  Sept 16 (3:47  pm): cl/397186219

Ablations:

https://chauffeur-mldash.corp.google.com/compare?eidstrs=222670278016443402,4822921575476820680,6154352098158319062,1105377724466872866,7026302488090539173,4564343629901361444,7246515144287954231,7587082443752883629


** Fusion:
MCG(1) [ALL]            [WE HAVE MCG(5) 3Ens 64Anc]
MCG(3) [ALL]
Transformes [ALL]       [WE HAVE MCG(5) 3Ens 64Anc]
DeepSets [Decoder]      [WE HAVE MCG(5) 3Ens 64Anc]
PointNet [RG Encoder]   [WE HAVE MCG(5) 3Ens 64Anc]

** Overcomplete Output
6 Anc(avg) + 1,3,5 Ens
>6 Anc + 1,3,5 Ens
https://chauffeur-mldash.corp.google.com/compare?eidstrs=3542036423268696212,6679448213831910350,8650826725791199034,4239774121492233951,3817524846784652885,3502352920511235806

https://chauffeur-mldash.corp.google.com/compare?eidstrs=7836906990724864081,6156993386072060793

6 Anc(flat) + 1,3,5 Ens
https://chauffeur-mldash.corp.google.com/compare?eidstrs=7887055124243818917,865762697820458624,6968247271898339025

k mean anchors:
https://chauffeur-mldash.corp.google.com/compare?eidstrs=4789713821727259860

ctrl
https://chauffeur-mldash.corp.google.com/compare?eidstrs=7056533184400773157

poly
https://chauffeur-mldash.corp.google.com/compare?eidstrs=9119747301328433649


Base (5ens):
https://chauffeur-mldash.corp.google.com/compare?eidstrs=9077292494006570104

5ens with pnet:
https://chauffeur-mldash.corp.google.com/compare?eidstrs=6941736618528089964

Base (5ens with pnet+poly):
https://chauffeur-mldash.corp.google.com/compare?eidstrs=5455550835325355428

Base (10ens with pnet+poly):
https://chauffeur-mldash.corp.google.com/experiments/6624071917811770752#scalars

** Poly
Poly

** Ctrl
Acc + HCR Ctrl


** BASELINE: 
MCG(5) 5Ens(Flatten) 65Anc No_Pointnet
+ Ctrl
+ Poly 
+ Ctrl & Poly

---------------------------------------
MCG(1) [ALL]  + 0,3,5,10 Ens

 
=====================================

Baseline Search Experiment: http://shortn/_rYLIeZR9xm


New experiment:
https://chauffeur-mldash.corp.google.com/compare?eidstrs=2639013292638666823,2567261689005372277,7020769877045933662,6459988402686138269,1875522500587261844,6442449748589653589,6447020606314001646,3627499065637400405,3976308931875897563
